On Modelling Sputtering of Interstellar Grain Ices

In the interstellar medium (ISM), the formation of complex organic molecules (COMs) is largely facilitated by surface reactions. However, in cold dark clouds, thermal desorption of COMs is inefficient because of the lack of thermal energy to overcome binding energies to the grain surface. Non-thermal desorption methods are therefore important explanations for the gas-phase detection of many COMs that are primarily formed on grains. Here we present a new non-thermal desorption process: cosmic ray sputtering of grain ice surfaces based on water, carbon dioxide, and a simple mixed ice. Our model applies estimated rates of sputtering to the 3-phase rate equation model Nautilus-1.1, where this inclusion results in enhanced gas phase abundances for molecules produced by grain reactions such as methanol (CH$_{3}$OH) and methyl formate (HCOOCH$_{3}$). Notably, species with efficient gas phase destruction pathways exhibit less of an increase in models with sputtering compared to other molecules. These model results suggest that sputtering is an efficient, non-specific method of non-thermal desorption that should be considered as an important factor in future chemical models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
